Analytical properties of polygonal Stokes and BGG Hessian complexes with application to Kirchhoff--Love plates

We develop and analyse a new arbitrary-order method for the Kirchhoff--Love plate problem on general polygonal meshes. The construction relies on a discrete Hessian complex obtained through the Bernstein--Gelfand--Gelfand construction, which stacks a Stokes complex on top of a tensorised de Rham complex. A key ingredient of the analysis is a detailed study of the former. We specifically establish primal and adjoint consistency estimates, as well as uniform Poincar\'e inequalities, and use these results to derive the analytical properties of the resulting discrete Hessian complex. The proposed method is then shown to be coercive and to converge with order $k+1$ with respect to the mesh size, where $k\ge 0$ is the polynomial degree of the complex. Numerical experiments on polygonal meshes confirm the theoretical convergence rates.

==> outputs/dirac_solution/cart_k0/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimXHess  EnError  EnApprox      Rate  DisCentError  Rate
0    0.141421   100      220      583       inf      -0.00363232   --    0.00198657    --
0    0.0707107  400      840      2163      inf      -0.00143317   NaN   0.00199808    -0.01
0    0.0353553  1600     3280     8323      inf      -7.20435e-05  NaN   0.00198173    0.01
0    0.0176777  6400     12960    32643     inf      -3.63713e-05  NaN   0.00197166    0.01


==> outputs/dirac_solution/cart_loc_ref_k0/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimXHess  EnError  EnApprox      Rate       DisCentError  Rate
0    0.141421   208      448      1171      inf      -0.00135027   --         0.00200997    --
0    0.141421   388      820      2119      inf      -3.95213e-06  0.0020071                
0    0.0707107  832      1728     4419      inf      -2.86316e-05  NaN        0.00198146    0.02
0    0.0353553  2320     4792     12211     inf      -9.38902e-05  NaN        0.00197424    0.01


==> outputs/dirac_solution/hexa_k0/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimXHess  EnError  EnApprox      Rate  DisCentError  Rate
0    0.241412   121      400      1240      inf      -0.00721864   --    0.00178464    --
0    0.129713   441      1400     4280      inf      -0.00225339   NaN   0.00192727    -0.12
0    0.0657364  1681     5200     15760     inf      -7.50886e-05  NaN   0.00196914    -0.03
0    0.0329799  6561     20000    60320     inf      -0.000209936  NaN   0.00196615    0.00
0    0.016504   25921    78400    235840    inf      -8.69912e-05  NaN   0.00196863    -0.00


==> outputs/dirac_solution/hexa_k1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimXHess  EnError      EnApprox      Rate  DisCentError  Rate
1    0.241412   121      400      2040      7.36101e+09  -0.00165997   --    0.00195493    --
1    0.129713   441      1400     7080      1.88443e+09  -0.000459242  2.19  0.00196783    -0.01
1    0.0657364  1681     5200     26160     5.95288e+08  -5.69686e-05  1.70  0.00196931    -0.00
1    0.0329799  6561     20000    100320    1.51851e+08  -1.65106e-05  1.98  0.00196949    -0.00


==> outputs/dirac_solution/hexa_k2/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimXHess  EnError      EnApprox      Rate  DisCentError  Rate
2    0.241412   121      400      2961      1.13676e+08  -0.000712602  --    0.00196837    --
2    0.129713   441      1400     10321     1.25804e+07  -0.000144852  3.54  0.00196955    -0.00
2    0.0657364  1681     5200     38241     1.8345e+06   -1.69264e-05  2.83  0.00196953    0.00
2    0.0329799  6561     20000    146881    309405       -1.19184e-06  2.58  0.00196947    0.00


==> outputs/dirac_solution/tri_k0/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimXHess  EnError  EnApprox      Rate  DisCentError  Rate
0    0.125      224      352      739       inf      -0.00404215   --    0.00200075    --
0    0.0625     896      1376     2819      inf      -0.000470676  NaN   0.00199116    0.01
0    0.03125    3584     5440     11011     inf      -0.000365516  NaN   0.00197409    0.01
0    0.015625   14336    21632    43523     inf      -7.2005e-05   NaN   0.00197034    0.00
0    0.0078125  57344    86272    173059    inf      -2.25101e-05  NaN   0.00196952    0.00


==> outputs/trigo_solution/cart_k0/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimXHess  EnError    Rate  DisCentError  Rate
0    0.141421   100      220      583       0.100903   --    0.00485615    --
0    0.0707107  400      840      2163      0.05745    0.81  0.00197346    1.30
0    0.0353553  1600     3280     8323      0.0304423  0.92  0.000579295   1.77
0    0.0176777  6400     12960    32643     0.0156341  0.96  0.00015524    1.90


==> outputs/trigo_solution/cart_k1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimXHess  EnError      Rate  DisCentError  Rate
1    0.141421   100      220      1023      0.00423221   --    0.000367163   --
1    0.0707107  400      840      3843      0.00117696   1.85  2.35116e-05   3.96
1    0.0353553  1600     3280     14883     0.000309765  1.93  1.48171e-06   3.99
1    0.0176777  6400     12960    58563     7.93713e-05  1.96  9.84967e-08   3.91


==> outputs/trigo_solution/cart_k2/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimXHess  EnError      Rate  DisCentError  Rate
2    0.141421   100      220      1563      0.000246293  --    3.17265e-05   --
2    0.0707107  400      840      5923      3.77739e-05  2.70  2.0807e-06    3.93
2    0.0353553  1600     3280     23043     5.19374e-06  2.86  1.28419e-07   4.02
2    0.0176777  6400     12960    90883     6.79132e-07  2.94  1.90729e-08   2.75


==> outputs/trigo_solution/hexa_k0/data_rates.dat <==
Deg  MeshSize    NbCells  NbEdges  DimXHess  EnError     Rate  DisCentError  Rate
0    0.241412    121      400      1240      0.0914268   --    0.0191018     --
0    0.129713    441      1400     4280      0.046807    1.08  0.00477086    2.23
0    0.0657364   1681     5200     15760     0.0236964   1.00  0.00118159    2.05
0    0.0329799   6561     20000    60320     0.0119341   0.99  0.000293586   2.02
0    0.016504    25921    78400    235840    0.0059907   1.00  7.31532e-05   2.01
0    0.00825375  103041   310400   932480    0.00300157  1.00  1.8261e-05    2.00


==> outputs/trigo_solution/hexa_k1/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimXHess  EnError      Rate  DisCentError  Rate
1    0.241412   121      400      2040      0.00623994   --    0.000385084   --
1    0.129713   441      1400     7080      0.00158548   2.21  2.53232e-05   4.38
1    0.0657364  1681     5200     26160     0.000400333  2.03  1.59505e-06   4.07
1    0.0329799  6561     20000    100320    0.000100655  2.00  1.11119e-07   3.86
1    0.016504   25921    78400    392640    2.52303e-05  2.00  6.06237e-08   0.88


==> outputs/trigo_solution/hexa_k2/data_rates.dat <==
Deg  MeshSize   NbCells  NbEdges  DimXHess  EnError      Rate  DisCentError  Rate
2    0.241412   121      400      2961      0.000714204  --    2.34237e-05   --
2    0.129713   441      1400     10321     0.000120277  2.87  2.0596e-06    3.91
2    0.0657364  1681     5200     38241     1.71858e-05  2.86  1.38646e-07   3.97
2    0.0329799  6561     20000    146881    2.27061e-06  2.93  4.86154e-08   1.52
2    0.016504   25921    78400    575361    4.5465e-07   2.32  1.73202e-07   -1.84


==> outputs/trigo_solution/tri_k0/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimXHess  EnError    Rate  DisCentError  Rate
0    0.125     224      352      739       0.0856548  --    0.00279936    --
0    0.0625    896      1376     2819      0.0455497  0.91  0.000892248   1.65
0    0.03125   3584     5440     11011     0.0233889  0.96  0.000245753   1.86
0    0.015625  14336    21632    43523     0.0118376  0.98  6.41671e-05   1.94


==> outputs/trigo_solution/tri_k1/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimXHess  EnError      Rate  DisCentError  Rate
1    0.125     224      352      1443      0.00253508   --    5.73471e-06   --
1    0.0625    896      1376     5571      0.000650161  1.96  4.47591e-07   3.68
1    0.03125   3584     5440     21891     0.000165307  1.98  3.00757e-08   3.90
1    0.015625  14336    21632    86787     4.17546e-05  1.99  1.89691e-09   3.99


==> outputs/trigo_solution/tri_k2/data_rates.dat <==
Deg  MeshSize  NbCells  NbEdges  DimXHess  EnError      Rate  DisCentError  Rate
2    0.125     224      352      2371      0.000136712  --    2.69848e-07   --
2    0.0625    896      1376     9219      1.87605e-05  2.87  4.44351e-09   5.92
2    0.03125   3584     5440     36355     2.44042e-06  2.94  1.10415e-09   2.01
2    0.015625  14336    21632    144387    4.69554e-07  2.38  9.4062e-09    -3.09

